A Comparative Study of Bug Algorithms for Robot Navigation

This paper presents a literature survey and a comparative study of Bug Algorithms, with the goal of investigating their potential for robotic navigation. At first sight, these methods seem to provide an efficient navigation paradigm, ideal for implementations on tiny robots with limited resources. Closer inspection, however, shows that many of these Bug Algorithms assume perfect global position estimate of the robot which in GPS-denied environments implies considerable expenses of computation and memory -- relying on accurate Simultaneous Localization And Mapping (SLAM) or Visual Odometry (VO) methods. We compare a selection of Bug Algorithms in a simulated robot and environment where they endure different types noise and failure-cases of their on-board sensors. From the simulation results, we conclude that the implemented Bug Algorithms' performances are sensitive to many types of sensor-noise, which was most noticeable for odometry-drift. This raises the question if Bug Algorithms are suitable for real-world, on-board, robotic navigation as is. Variations that use multiple sensors to keep track of their progress towards the goal, were more adept in completing their task in the presence of sensor-failures. This shows that Bug Algorithms must spread their risk, by relying on the readings of multiple sensors, to be suitable for real-world deployment.

==> elsarticle/manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty



==> images/bug_statemachine.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bug_statemachine.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{300.50528627bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.2861911)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bug_statemachine.pdf}}%
    \put(0.23728661,2.19502569){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Move \\toward $T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bug_statemachine.pdf}}%
    \put(0.25186701,1.95353896){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Follow \\boundary\\(CW)\\ \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bug_statemachine.pdf}}%
    \put(0.35416628,2.06435514){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{If $O_i$ is hit}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bug_statemachine.pdf}}%
    \put(0.03189014,2.09621957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12683018\unitlength}\raggedright Way towards T is free\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bug_statemachine.pdf}}%
    \put(0.05929381,2.24649374){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Start\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bug_statemachine.pdf}}%
    \put(0.21945536,2.05539857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Stop\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bug_statemachine.pdf}}%
    \put(0.19719257,2.11442661){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Reached $T$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bug_statemachine.pdf}}%
    \put(-0.0000457,1.83827025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize a) Com\end{tabular}}}}%
    \put(0.50307948,1.53807213){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize b) Bug1\end{tabular}}}}%
    \put(0.10346574,1.68261499){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bug_statemachine.pdf}}%
    \put(0.28394119,1.40931728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Stop\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{bug_statemachine.pdf}}%
    \put(0.30190414,1.54894624){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Move toward\\$T$ along M-line\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{bug_statemachine.pdf}}%
    \put(0.31436409,1.31003564){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Follow \\boundary\\ (CW)\\ \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{bug_statemachine.pdf}}%
    \put(0.05435405,1.45112862){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16720474\unitlength}\centering Hit M-line \& closer to $T$ than $H_i$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{bug_statemachine.pdf}}%
    \put(0.12354225,1.60040932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Start\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{bug_statemachine.pdf}}%
    \put(0.20560936,1.64572593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Determine M-Line}\\\textit{from S to T}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{bug_statemachine.pdf}}%
    \put(0.41737434,1.42289788){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{If $O_i$}\textit{ }\textit{is hit}\end{tabular}}}}%
    \put(0.03719645,1.16537756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize c) Bug2\end{tabular}}}}%
    \put(0.48462918,0.62201534){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\\\textit{Save $H_i$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{bug_statemachine.pdf}}%
    \put(0.2994037,0.82015498){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Move toward\\\\\\\\$T$ along M-line\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{bug_statemachine.pdf}}%
    \put(0.11958644,0.8669045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Start\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{bug_statemachine.pdf}}%
    \put(0.27966179,0.67582191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Stop\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{bug_statemachine.pdf}}%
    \put(0.20123017,0.91223797){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Determine M-Line}\\\textit{from S to T}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{bug_statemachine.pdf}}%
    \put(0.31492345,0.57678965){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Follow \\boundary\\ \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{bug_statemachine.pdf}}%
    \put(0.35097415,0.5036236){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}CCW\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{bug_statemachine.pdf}}%
    \put(0.22788491,0.51375339){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}CW\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{bug_statemachine.pdf}}%
    \put(0.30472295,0.4632321){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}\textit{$H_i$ is }\\\textit{hit}\end{tabular}}}}%
    \put(0.05913137,0.86378953){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14215904\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{bug_statemachine.pdf}}%
    \put(0.41048522,0.68532281){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{If $O_i$ is hit}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{bug_statemachine.pdf}}%
    \put(0.25119595,0.73335728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Reached $T$}\end{tabular}}}}%
    \put(0.023109,0.37980525){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize e) Alg1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{bug_statemachine.pdf}}%
    \put(0.72416104,0.17903959){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Follow\\boundary\\ \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{bug_statemachine.pdf}}%
    \put(0.76240271,0.10305543){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}CCW\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{bug_statemachine.pdf}}%
    \put(0.63994058,0.11318522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}CW\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{bug_statemachine.pdf}}%
    \put(0.71503854,0.0667162){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}\textit{$H_i$ is}\\\textit{ hit}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{bug_statemachine.pdf}}%
    \put(0.70857158,0.41519241){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Move \\toward T\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{bug_statemachine.pdf}}%
    \put(0.82357253,0.2854612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{If $O_i$ is hit}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{bug_statemachine.pdf}}%
    \put(0.53126279,0.46663854){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Start\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{bug_statemachine.pdf}}%
    \put(0.69008127,0.27555594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Stop\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{bug_statemachine.pdf}}%
    \put(0.89633376,0.22892809){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Store }\\\textit{$d(H_i,T)$}\\\textit{and $H_i$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{bug_statemachine.pdf}}%
    \put(0.44690731,0.00673304){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize f) Alg2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{bug_statemachine.pdf}}%
    \put(0.71766582,1.21006899){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Move \\toward $T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{bug_statemachine.pdf}}%
    \put(0.73610612,0.97622071){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Follow\\ Boundary\\(CW)\\ \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{bug_statemachine.pdf}}%
    \put(0.83360739,1.07569272){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{If $O_i$ is hit}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{bug_statemachine.pdf}}%
    \put(0.4987482,1.11454593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13057003\unitlength}\centering Way towards $T$ is free \&  $d(H_i,T)$> $d(x,T)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{bug_statemachine.pdf}}%
    \put(0.53799533,1.26188023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Start\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{bug_statemachine.pdf}}%
    \put(0.69982231,1.0694772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Stop\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{bug_statemachine.pdf}}%
    \put(0.88620997,0.97952421){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Store }\\\textit{$d(H_i,T)$}\end{tabular}}}}%
    \put(0.51256454,0.84241582){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize d) Com1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{bug_statemachine.pdf}}%
    \put(0.70491385,1.90672111){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Move \\towards $T$\\ \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{bug_statemachine.pdf}}%
    \put(0.79688724,1.83314768){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{If $O_i$}\textit{ }\textit{is hit}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=45]{bug_statemachine.pdf}}%
    \put(0.51984349,1.95382296){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Start\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=46]{bug_statemachine.pdf}}%
    \put(0.68066288,1.7627368){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Stop\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=47]{bug_statemachine.pdf}}%
    \put(0.54866714,1.77678182){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Go to $L_i$ on \\$O_i$ closest to \\$T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=48]{bug_statemachine.pdf}}%
    \put(0.60869405,1.70367853){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12802937\unitlength}\raggedright \textit{Reach $H_i$ of $O_i$}\textit{\\ }\textit{\\ }\end{minipage}}}%
    \put(0.9125477,1.77234614){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Store $H_i$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=49]{bug_statemachine.pdf}}%
    \put(0.72078488,1.60678032){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Store closest $L_i$ to T}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=50]{bug_statemachine.pdf}}%
    \put(0.5339945,1.86159334){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.5}\smash{\begin{tabular}[t]{c}\textit{Reached}\\\textit{$L_i$}\end{tabular}}}}%
    \put(0.84733686,1.95276246){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=51]{bug_statemachine.pdf}}%
    \put(0.65487574,1.82327598){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Reached $T$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=52]{bug_statemachine.pdf}}%
    \put(0.2625269,1.46778002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Reached $T$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=53]{bug_statemachine.pdf}}%
    \put(0.66204256,1.13008153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Reached $T$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=54]{bug_statemachine.pdf}}%
    \put(0.65675262,0.33568921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{Reached $T$}\end{tabular}}}}%
    \put(-0.2249298,1.10037885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2431054\unitlength}\raggedright \end{minipage}}}%
    \put(0.09459603,0.47450962){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30155693\unitlength}\raggedright \end{minipage}}}%
    \put(-0.36308804,1.16281581){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41447477\unitlength}\raggedright \end{minipage}}}%
    \put(0.49180102,0.31111084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14017545\unitlength}\centering Way towards T is free \& $d(H_i,T)$ > $d(x,T)$\end{minipage}}}%
    \put(0.06362771,0.71754883){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13884703\unitlength}\centering Hit M-line \& closer to $T$ than $H_i$\end{minipage}}}%
    \put(0.53255711,2.34036175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24141346\unitlength}\raggedright \end{minipage}}}%
    \put(0.49310429,2.26709229){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25832185\unitlength}\raggedright \end{minipage}}}%
    \put(0.77116037,1.70666012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15687194\unitlength}\centering Follow Boundary\\  (CW)\end{minipage}}}%
  \end{picture}%
\endgroup%


==> images/bugs_complexobst.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bugs_complexobst.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{405.37566866bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.02835386)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bugs_complexobst.pdf}}%
    \put(0.48928743,0.74102429){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.49148768,0.95581636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bugs_complexobst.pdf}}%
    \put(0.84420568,0.37585255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.84640592,0.59064463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0.75995841,0.68282219){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bugs_complexobst.pdf}}%
    \put(0.79755485,0.46482013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{$H_2$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bugs_complexobst.pdf}}%
    \put(0.87244464,0.53518169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{$H_3$}\end{tabular}}}}%
    \put(0.77785879,0.40834159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{$H_1$}\end{tabular}}}}%
    \put(0.76413523,0.74094996){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.00666464,0.69810059){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize a) Com \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bugs_complexobst.pdf}}%
    \put(0.14426786,0.74368008){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.1464681,0.95847216){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bugs_complexobst.pdf}}%
    \put(0.8447778,0.72913055){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.84697804,0.94392263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bugs_complexobst.pdf}}%
    \put(0.49603887,0.39239109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bugs_complexobst.pdf}}%
    \put(0.49786067,0.37991104){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.50006091,0.59470312){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0.35428266,0.354063){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize e) Alg1 \end{tabular}}}}%
    \put(0.36577631,0.69696167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize b) Bug1  \end{tabular}}}}%
    \put(0.71994512,0.69035405){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize c) Bug2\end{tabular}}}}%
    \put(0.6963604,0.35170674){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize f) Alg2 \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bugs_complexobst.pdf}}%
    \put(0.14615568,0.04096781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.14835593,0.25575988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(-0.00004743,0.01466004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize  g) DistBug \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{bugs_complexobst.pdf}}%
    \put(0.49527363,0.04792707){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{bugs_complexobst.pdf}}%
    \put(0.49709545,0.03544702){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.49929569,0.2502391){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0.35351744,0.00959905){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize h) Rev1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{bugs_complexobst.pdf}}%
    \put(0.4242434,0.33767568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.68257728,0.00692446){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize i) Rev2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{bugs_complexobst.pdf}}%
    \put(0.83755052,0.03070604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.83975076,0.24549812){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{bugs_complexobst.pdf}}%
    \put(0.14847637,0.37320577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.15067661,0.58799785){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0.06422911,0.68017542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{bugs_complexobst.pdf}}%
    \put(0.10173944,0.46517741){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{$H_2$}\end{tabular}}}}%
    \put(0.15482404,0.51968064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{$H_3$}\end{tabular}}}}%
    \put(0.14085128,0.42389642){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{$H_1$}\end{tabular}}}}%
    \put(0.48317478,0.53852556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{$H_3$}\end{tabular}}}}%
    \put(0.00063109,0.34905993){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\footnotesize d) Com1 \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{bugs_complexobst.pdf}}%
    \put(0.48185324,0.47112779){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{$H_2$}\end{tabular}}}}%
    \put(0.43163528,0.41562372){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{$H_1$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/bugs_simpleobst.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bugs_simpleobst.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.79205667bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33014865)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.32843672,0.33014865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.03941951,0.27124513){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bugs_simpleobst.pdf}}%
    \put(0.97409583,0.32046833){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bugs_simpleobst.pdf}}%
    \put(0.98324665,0.29908165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bugs_simpleobst.pdf}}%
    \put(0.65110927,0.05163049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bugs_simpleobst.pdf}}%
    \put(0.00464417,0.05207128){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bugs_simpleobst.pdf}}%
    \put(0.33354721,0.29567998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bugs_simpleobst.pdf}}%
    \put(0.33708879,0.05163051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{S}\end{tabular}}}}%
    \put(0.6650943,0.29908164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{T}\end{tabular}}}}%
    \put(0,0.00374454){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize a) Com\end{tabular}}}}%
    \put(0.33518961,0.00458377){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize b) Bug1\end{tabular}}}}%
    \put(0.64738965,0.00458377){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize c) Bug2\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/bugs_simpleobst_range.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bugs_simpleobst_range.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{345.41522838bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49405564)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bugs_simpleobst_range.pdf}}%
    \put(0.01582033,0.09927131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}S\end{tabular}}}}%
    \put(0.39275218,0.47822678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}T\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bugs_simpleobst_range.pdf}}%
    \put(0.08004204,0.15337958){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}r\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bugs_simpleobst_range.pdf}}%
    \put(-0.00116092,0.04260234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}a) VisBug                                             \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bugs_simpleobst_range.pdf}}%
    \put(0.30779092,0.09802228){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}S\end{tabular}}}}%
    \put(0.68287485,0.46806328){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}T\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bugs_simpleobst_range.pdf}}%
    \put(0.33575493,0.30798872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$O_L$\end{tabular}}}}%
    \put(0.47511271,0.19815805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$O_R$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bugs_simpleobst_range.pdf}}%
    \put(0.30833697,0.21296069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\tiny\color{blue} LTG\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bugs_simpleobst_range.pdf}}%
    \put(0.42754529,0.38023738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny\color{blue}$d(O_L,T)$\end{tabular}}}}%
    \put(0.51646064,0.2239584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny\color{blue}$d(O_R,T)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bugs_simpleobst_range.pdf}}%
    \put(0.29329422,0.04164131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} b) TangentBug\end{tabular}}}}%
    \put(0.02837129,-0.14898469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24017116\unitlength}\raggedright \end{minipage}}}%
    \put(0.73147242,0.37365711){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny LeavePoint\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bugs_simpleobst_range.pdf}}%
    \put(0.75203835,0.11589558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}S\end{tabular}}}}%
    \put(0.92649726,0.36565873){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}T\end{tabular}}}}%
    \put(0.90938137,0.31923877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1118605\unitlength}\raggedright \tiny\color{blue}$d_{min}$\end{minipage}}}%
    \put(0.66671234,0.06782568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27745799\unitlength}\raggedright c) Special Scenario Tangentbug\end{minipage}}}%
  \end{picture}%
\endgroup%


==> images/complex_environment_fail.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'complex_environment_fail.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{364.48693772bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39944899)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{complex_environment_fail.pdf}}%
    \put(0.51213567,0.37908646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{complex_environment_fail.pdf}}%
    \put(0.88433613,0.37802117){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{complex_environment_fail.pdf}}%
    \put(0.15794709,0.37828794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{complex_environment_fail.pdf}}%
    \put(0.51434944,0.13067023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}T\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{complex_environment_fail.pdf}}%
    \put(0.88593923,0.12201725){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}T\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{complex_environment_fail.pdf}}%
    \put(0.16408857,0.12226954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}T\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{complex_environment_fail.pdf}}%
    \put(0.34740841,0.00598186){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b) Rev1\end{tabular}}}}%
    \put(0.73096609,0.00361703){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}c) Rev2\end{tabular}}}}%
    \put(0.00142787,0.0111442){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a) Distbug\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/frontpage_bugalgorithm.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'frontpage_bugalgorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{452.66932036bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09522212)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{frontpage_bugalgorithm.pdf}}%
    \put(0.00474432,1.06165388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\color{red}{Target}\end{tabular}}}}%
    \put(0.86500535,0.0507634){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15899775\unitlength}\raggedright \color{blue}{Start}\end{minipage}}}%
    \put(0.69410891,0.3128638){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Agent\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{frontpage_bugalgorithm.pdf}}%
  \end{picture}%
\endgroup%


==> images/random_environment_generator.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'random_environment_generator.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{426.65015324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70610866)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{random_environment_generator.pdf}}%
    \put(0.36995775,0.03081367){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}e) Divide rooms\end{tabular}}}}%
    \put(0.71766646,0.03081367){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}f) Create doors\end{tabular}}}}%
    \put(0.00513031,0.42392446){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27197865\unitlength}\raggedright \end{minipage}}}%
    \put(0.00601817,0.4142852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26931871\unitlength}\raggedright a) Start corridor agents\end{minipage}}}%
    \put(0.36833188,0.4142852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26931871\unitlength}\raggedright b) Corridor generation \end{minipage}}}%
    \put(0.72026163,0.4142852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26931871\unitlength}\raggedright c) Final result corridors\end{minipage}}}%
    \put(0.01496211,0.05036813){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26931871\unitlength}\raggedright d) Create corridor walls\end{minipage}}}%
  \end{picture}%
\endgroup%


==> images/rangetoheight.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rangetoheight.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{71.11227038bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44200172)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rangetoheight.pdf}}%
    \put(0.07683532,0.13585689){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a\end{tabular}}}}%
    \put(0.71424461,0.11000673){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b\end{tabular}}}}%
    \put(0.42213659,0.40262324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}c\end{tabular}}}}%
    \put(0.41775544,0.19977916){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\beta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rangetoheight.pdf}}%
    \put(0.25395453,0.2450583){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}h\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/scheme_bugs.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'scheme_bugs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{526.53055988bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.39338145)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{scheme_bugs.pdf}}%
    \put(0.08950681,1.26417804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{COM}\\ \tiny\citet{Lumelsky1986}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{scheme_bugs.pdf}}%
    \put(0.37043459,1.22960571){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{Bug1}\\ \tiny\citet{Lumelsky1986}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{scheme_bugs.pdf}}%
    \put(0.04803864,0.67285711){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{DistBug}\\ \tiny\citet{Kamon1997} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{scheme_bugs.pdf}}%
    \put(0.55155468,0.9068111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20928836\unitlength}\centering \textbf{Alg1}\\ \tiny\citet{Sankaranarayanan1990} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{scheme_bugs.pdf}}%
    \put(0.04367954,0.84461999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23885409\unitlength}\centering \textbf{Alg2}\\ \tiny\citet{Sankaranarayanan1990} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{scheme_bugs.pdf}}%
    \put(0.43632239,0.33628617){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{TangentBug}\\ \tiny\citet{Kamon1996} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{scheme_bugs.pdf}}%
    \put(0.06405469,0.46071943){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{FuzzyBug}\\ \tiny\cite{Lee1997}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{scheme_bugs.pdf}}%
    \put(0.31469097,0.98658473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{Ibug}\\ \tiny\citet{Taylor2009} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{scheme_bugs.pdf}}%
    \put(0.07457557,1.0564438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{COM1}\\ \tiny\citet{Sankaranarayanan1990}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{scheme_bugs.pdf}}%
    \put(0.65413013,0.20649669){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \tiny\textbf{Wedge\\ Bug}\vspace{1mm}\\ \tiny\citet{Kamon1997} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{scheme_bugs.pdf}}%
    \put(0.4933738,0.15272655){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \tiny\textbf{3DBug}\vspace{1mm}\\ \tiny\citet{Kamon1999a} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{scheme_bugs.pdf}}%
    \put(0.14992605,0.29339558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \tiny\textbf{Insert\\ Bug}\vspace{1mm}\\ \tiny\citet{Xu2013}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{scheme_bugs.pdf}}%
    \put(0.71130623,0.31587276){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24317072\unitlength}\centering \tiny\textbf{Cautious\\  Bug}\vspace{1mm}\tiny\\ \citet{Magid2004}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{scheme_bugs.pdf}}%
    \put(0.37175918,1.37126868){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{Bug\\  Algorithms}\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{scheme_bugs.pdf}}%
    \put(0.69821184,0.55052963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{VisBug 21 \& 22}\\ \tiny\citet{Lumelsky1988}\end{minipage}}}%
    \put(0.14321432,1.34309851){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1601072\unitlength}\centering \scriptsize \color{red} \textit{Angle-bugs}\end{minipage}}}%
    \put(0.62351678,1.23355457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13949508\unitlength}\centering \scriptsize\color{blue}\textit{M-line- bugs}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{scheme_bugs.pdf}}%
    \put(0.94173091,1.12328033){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bug Algorithm\\Complexity\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{scheme_bugs.pdf}}%
    \put(0.59897783,1.14082173){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{Bug2}\\ \tiny\citet{Lumelsky1986}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{scheme_bugs.pdf}}%
    \put(3.50577806,-2.94968276){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.19098485\unitlength}\raggedright \end{minipage}}}%
    \put(0.23091815,0.12891833){\color[rgb]{0,0,0}\rotatebox{-14.12175452}{\makebox(0,0)[lt]{\begin{minipage}{0.39785518\unitlength}\raggedright \scriptsize \textit{Range-bugs}\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{scheme_bugs.pdf}}%
    \put(0.55780956,0.71299607){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21132326\unitlength}\centering \textbf{Rev1}\\ \tiny\cite{horiuchi2001evaluation} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{scheme_bugs.pdf}}%
    \put(0.28843155,0.65486442){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1956877\unitlength}\centering \textbf{Rev2}\\ \tiny\cite{horiuchi2001evaluation} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{scheme_bugs.pdf}}%
    \put(1.2923951,-0.43719404){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.98433006\unitlength}\raggedright \end{minipage}}}%
    \put(0.36993345,1.08914451){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14316858\unitlength}\centering \tiny \textit{Closest distance to goal}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{scheme_bugs.pdf}}%
    \put(0.34777493,0.85712307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16691014\unitlength}\centering \tiny\textit{ Position hit-points}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{scheme_bugs.pdf}}%
    \put(0.36897994,0.76622674){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13309645\unitlength}\centering \tiny \textit{Local directions at hit-point}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{scheme_bugs.pdf}}%
    \put(0.32099395,0.50156644){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22214116\unitlength}\centering \textbf{HB-I \& Ave}\\ \tiny\citet{Noborio1999} \citet{Noborio2004} \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{scheme_bugs.pdf}}%
    \put(0.32521921,0.21048459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20280979\unitlength}\centering \tiny\textbf{Random\\ Bug}\vspace{1mm}\\ \tiny\citet{Xu2014a}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{scheme_bugs.pdf}}%
  \end{picture}%
\endgroup%


==> images/wall_following_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wall_following_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{540.03111642bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41003057)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.17153326,0.34238073){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{wall_following_new.pdf}}%
    \put(0.01448524,0.34093594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d(x,O_\perp)_r$\end{tabular}}}}%
    \put(0.16968587,0.37620547){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}α\end{tabular}}}}%
    \put(0.11289531,0.3474044){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} $\alpha$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{wall_following_new.pdf}}%
    \put(-0.00002405,0.29108993){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\color{gray}$r_s$= OR\end{tabular}}}}%
    \put(0.10766017,0.31945726){\color[rgb]{1,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_f$\end{tabular}}}}%
    \put(0.25061951,0.34622921){\color[rgb]{1,0.49803922,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_s$\end{tabular}}}}%
    \put(0.29643592,0.35909845){\color[rgb]{1,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_f$\end{tabular}}}}%
    \put(0.06521891,0.32929502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.44769551,0.35549163){\color[rgb]{1,0.49803922,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_s$\end{tabular}}}}%
    \put(0.50971798,0.35473275){\color[rgb]{1,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{wall_following_new.pdf}}%
    \put(0.51782452,0.34636402){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.9155102,0.29691282){\color[rgb]{0,0,0}\rotatebox{-34.029929}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{wall_following_new.pdf}}%
    \put(0.69220955,0.24957878){\color[rgb]{1,0.49803922,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_s$\end{tabular}}}}%
    \put(0.48651645,0.14978296){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16545232\unitlength}\raggedright \end{minipage}}}%
    \put(0.69689977,0.23167333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03275983\unitlength}\raggedright \color{gray}$r_f$ = OR\end{minipage}}}%
    \put(0.79040787,0.13484918){\color[rgb]{1,0.49803922,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_s$ \end{tabular}}}}%
    \put(0.83268038,0.13296767){\color[rgb]{1,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{wall_following_new.pdf}}%
    \put(1.16173205,0.41201205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03510431\unitlength}\raggedright \end{minipage}}}%
    \put(0.9454694,0.3372143){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04967102\unitlength}\raggedright \tiny If $r_s \approx r_f \cos\beta$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{wall_following_new.pdf}}%
    \put(0.79751952,0.37792686){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\tiny Start\end{tabular}}}}%
    \put(0.82213925,0.39817745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{(a)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{wall_following_new.pdf}}%
    \put(0.8652075,0.28078377){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny$r_f = OR$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{wall_following_new.pdf}}%
    \put(1.22157,0.46445517){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03708717\unitlength}\raggedright \end{minipage}}}%
    \put(0.85471155,0.33598627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07065897\unitlength}\centering \tiny Turn around wall\end{minipage}}}%
    \put(0.85738067,0.39149933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05526034\unitlength}\centering \tiny Align with wall\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{wall_following_new.pdf}}%
    \put(0.85612243,0.40299611){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{\tiny Calculate $\alpha$}\end{tabular}}}}%
    \put(1.25520007,0.13739888){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09080615\unitlength}\raggedright \end{minipage}}}%
    \put(1.25520007,0.13568533){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08899727\unitlength}\raggedright \end{minipage}}}%
    \put(0.83924656,0.25665536){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10520227\unitlength}\centering \tiny Go forward and\\ adjust heading to align with wall \end{minipage}}}%
    \put(1.26786228,0.12643211){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1367519\unitlength}\raggedright \end{minipage}}}%
    \put(0.9469028,0.36213134){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{(b)}\end{tabular}}}}%
    \put(0.95048598,0.2555759){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{(c)}\end{tabular}}}}%
    \put(0.7952046,0.2841058){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{(d)}\end{tabular}}}}%
    \put(0.89524649,0.29633039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{(e)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{wall_following_new.pdf}}%
    \put(1.05818245,0.20455399){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06062759\unitlength}\raggedright \end{minipage}}}%
    \put(0.77293102,0.33172507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06423241\unitlength}\centering \tiny$d(x,O_{\perp})_R$ $<d_{ref}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{wall_following_new.pdf}}%
    \put(0.56905388,0.08522948){\color[rgb]{0,0,0}\transparent{0.91000003}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}e) $r_f$ is OR so will\\start to turn around corner\end{tabular}}}}%
    \put(0.7002723,0.03625164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}f) Once around corner,\\align again with wall\end{tabular}}}}%
    \put(0.76531918,0.18219675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}g) State machine wall-following\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{wall_following_new.pdf}}%
    \put(0.4239063,0.27667853){\color[rgb]{0,0,0}\rotatebox{-34.029929}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{wall_following_new.pdf}}%
    \put(0.62418753,0.29234958){\color[rgb]{0,0,0}\rotatebox{-34.029929}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{wall_following_new.pdf}}%
    \put(0.02197385,0.22838952){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}a) Foot-bot approaches \\wall and calculates $\alpha$\end{tabular}}}}%
    \put(0.23232224,0.22766695){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}b)  Uses $\alpha$ to turn and\\align with wall\end{tabular}}}}%
    \put(0.40145274,0.22838952){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}c) Follows wall while keeping\\$d$ at a prefered distance \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{wall_following_new.pdf}}%
    \put(0.47607725,0.34233459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\beta$\end{tabular}}}}%
    \put(0.12366604,0.2710037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v$\end{tabular}}}}%
    \put(0.28963019,0.30046481){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\omega$\end{tabular}}}}%
    \put(0.02017487,0.11891145){\color[rgb]{1,0.49803922,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_s$\end{tabular}}}}%
    \put(0.02017487,0.09890283){\color[rgb]{1,0,1}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$r_f$\end{tabular}}}}%
    \put(0.02104082,0.07852378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\alpha$\\\end{tabular}}}}%
    \put(0.02104082,0.05806125){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\beta$\end{tabular}}}}%
    \put(0.05996933,0.12015968){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Value range sensor on the side\end{tabular}}}}%
    \put(0.05996933,0.10008031){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Value range sensor in wedge*\end{tabular}}}}%
    \put(0.05996933,0.08000086){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Angle of the approached wall\end{tabular}}}}%
    \put(0.05996933,0.06003822){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Angle between $r_f$ and $r_s$\end{tabular}}}}%
    \put(0.02069612,0.13665991){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.05972288,0.13660631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Current position of robot\end{tabular}}}}%
    \put(0.08823877,0.2439978){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{wall_following_new.pdf}}%
    \put(0.28208903,0.12983326){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d(x,O_\perp)_R$\end{tabular}}}}%
    \put(0.28237768,0.10967205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d(x,O_\perp)_C$\\\end{tabular}}}}%
    \put(0.28218643,0.07226531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\omega$\end{tabular}}}}%
    \put(0.28218643,0.09201807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v$\end{tabular}}}}%
    \put(0.35978409,0.13102403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Distance to wall (RANSAC)\end{tabular}}}}%
    \put(0.3601729,0.11175745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Distance to wall (2 ranges)\end{tabular}}}}%
    \put(0.35978409,0.091678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Forward velocity \end{tabular}}}}%
    \put(0.36071988,0.0709148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Turn rate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{wall_following_new.pdf}}%
    \put(0.01290536,0.15420586){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Legend\end{tabular}}}}%
    \put(0.43954964,0.18851797){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}d) Detects corner and \\turns to align wall \end{tabular}}}}%
    \put(0.02679344,0.03417258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Object not within range\end{tabular}}}}%
    \put(0.30197207,0.03394006){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Object detected\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{wall_following_new.pdf}}%
    \put(0.26130658,0.27378747){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d(x,O_\perp)_R$\\$= d(x,O_\perp)_C$\end{tabular}}}}%
    \put(0.42441765,0.26954467){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d(x,O_\perp)_C$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{wall_following_new.pdf}}%
    \put(0.64301378,0.27274578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d(x,O_\perp)_R$\end{tabular}}}}%
    \put(0.02006125,0.00192589){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny *closest to the side range sensor\end{tabular}}}}%
  \end{picture}%
\endgroup%

